Bulk flow and shear in the local Universe: 2MTF and COSMICFLOWS-3

The low-order kinematic moments of galaxies, namely bulk flow and shear, enables us to test whether theoretical models can accurately describe the evolution of the mass density field in the nearby Universe. We use the so-called etaMLE maximum likelihood estimator in logdistance space to measure thesemoments from a combined sample of the 2MASS Tully-Fisher (2MTF) survey and the COSMICFLOWS-3 (CF3) compilation. Galaxies common between 2MTF and CF3 demonstrate a small zero-point difference of -0.016+-0.002 dex.We test the etaMLE on 16 mock 2MTF survey catalogues in order to explore how well the etaMLE recovers the true moments, and the effect of sample anisotropy. On the scale size of 37 Mpc/h, we find that the bulk flow of the local Universe is 259 +- 15 km/h in the direction is (l,b)=(300+-4, 23+-3) (Galactic coordinates). The average shear amplitude is 1.7+-0.4 h km/s/Mpc. We use a variable window function to explore the bulk and shear moments as a function of depth. In all cases, the measurements are consistent with the predictions of the L cold dark matter (LCDM) model.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
